Disordered biopolymer filament bundles: Topological defects and kinks

Bundles of stiff filaments are ubiquitous in the living world, found both in the cytoskeleton and in the extracellular medium. These bundles are typically held together by smaller cross-linking molecules. We demonstrate analytically, numerically and experimentally that such bundles can be kinked, i.e., have localized regions of high curvature that are long-lived metastable states. We propose three possible mechanisms of kink stabilization: a difference in trapped length of the filament segments between two cross links; a dislocation where the endpoint of a filament occurs within the bundle, and the braiding of the filaments in the bundle. At a high concentration of cross links, the last two effects lead to the topologically protected kinked states. Finally, we explore numerically and analytically the transition of the metastable kinked state to the stable straight bundle.

==> comments.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
It is not clear to us how to correctly model the cross links in the collagen fiber which may lead to the observed behaviour. It is important to point out that the experimental results and the simulation results were developed independently and the parameters for the simulation were not tuned to match the experimental results. The results from the simulation and the experimental results were observed by Slepukhin and Levine to be visually similar which motivated the comparison. Such a journey led to the use of an experimental system which is not well described in literature in this context. We considered 3 different possible interpretations of intra-fiber crosslinks. First, is the electrostatic interactions within the collagen fiber. Molecular simulations gives us a good estimate of these interactions. The parameters of a coarse grain model presents one way to interpret the crosslinks, $11.06 kcal/mol$ crosslink strength every $14 {\AA}$ with length $14.72 {\AA}$, and fiber stiffness $14.98 kcal mol^−1 rad^−2$  (\cite{buehler2006atomistic,depalle2015influence,dutov2016measurement}). 
These interactions match the reversible nature of the crosslinks described in the theoretical and simulation sections of this paper. However, using this interpretation for filaments which are composed of multiple sub-filaments is more difficult to estimate parameters and the interaction is very short ranged. Second, is the enzymatic and non-enzymatic covalent crosslinks that form with in collagen molecules (\cite{reiser1992enzymatic,gaar2020enzymatic}). Modifications to lysines in the peptide chain allows for covalent linkages between collagen molecules. Again, estimates of these parameters from simulation may be appropriate but we do not know the frequency of the crosslinks within the sample and the bonding is not reversible, with length $14.62 $ and per bond energy ~1e-21J (\cite{depalle2015influence}). The enzymes are not present during the experiment and any crosslinking would have been from the original tissue the collagen was extracted from. Additionally, the reconstitute collage used was pepsin extracted collagen which have the telo-regions removed and thus reduced enzymatic crosslinks (See discussion in SI). % It is possible ?maybe? to quantify crosslinks using HPLC, see Chapman MA, Pichika R, Lieber RL. Collagen crosslinking does not dictate stiffness in a transgenic mouse model of skeletal muscle fibrosis. J Biomech. 2015;48(2):375-378. doi:10.1016/j.jbiomech.2014.12.005 
Third, if we treat sub-filaments as a single filament then between these filaments, smaller sub-filaments may cross from one filament to another. Quantifying the number of these crosslinks is difficult as they are beyond the resolution of light microscopy. % I don't know enough about electron microscopy, but it might not be possible anyways due to the processing that is required. 
The strength and length of this type of crosslink is also unclear, but it would allow for very long crosslinks between filaments. Again, these crosslinks would not be reversible as far as I can imaging. 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%



mu = 7.7e-20 J / 1.4e-9 m
a = 1.47e-9 m
k = 1.381×10^-23 J/K * 300 K *23.4 nm = 9.695×10^-29 m J
zeta =  7.7e-20 J / 1.4e-9 m * (1.47e-9 m)^2 /  (9.695×10^-29 m J) = 1.226


upper estimate?


lower estimate?


For case B?


for case C?


need to dig some more for collagen arrangement? or omsething





?k = 100MPa * [  between 3e-9 to 2e-7 m ] ^2
? k = 100MPa * 2.94e-9m ^4 then zeta is ~ 0.03



100MPa with 3e-9 diameter is 0.9nN
k1 from paper =  6.7nN


if mu = ~1e-21 per crosslink
k = 100MPa *1e-16m^2
a = 1.468e-9m
so for zeta to be 1 there has to be ~10^62 crosslinks per meter
